Efficient Discovery of Actual Causality in Stochastic Systems

Identifying the actual cause of events in engineered systems is a fundamental challenge in system analysis. Finding such causes becomes more challenging in the presence of noise and stochastic behavior in real-world systems. In this paper, we adopt the notion of probabilistic actual causality by Fenton-Glynn, which is a probabilistic extension of Halpern and Pearl's actual causality, and propose a novel method to formally reason about causal effect of events in stochastic systems. We (1) formulate the discovery of probabilistic actual causes in computing systems as an SMT problem, and (2) address the scalability challenges by introducing an abstraction-refinement technique that improves efficiency by up to 95%. We demonstrate the effectiveness of our approach through three case studies, identifying probabilistic actual causes of safety violations in (1) the Mountain Car problem, (2) the Lunar Lander benchmark, and (3) MPC controller for an F-16 autopilot simulator.

==> images/carar1.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.1,359.0,0.0,0.33075714111328125,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.2,359.0,0.0,0.33759441375732424,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.3,359.0,0.0,0.2858280658721924,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.4,359.0,0.0,0.29018449783325195,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.5,359.0,0.0,0.34186387062072754,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.6,359.0,0.0,0.29088530540466306,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.7,359.0,0.0,0.2310105800628662,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.8,359.0,0.0,0.3321742057800293,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.9,359.0,0.0,0.28014273643493653,0.0


==> images/carar10.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.1,1221.0,0.0,3.431976652145386,6.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.2,1221.0,0.0,3.018499231338501,6.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.3,1221.0,0.0,2.8893455505371093,6.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.4,1221.0,0.0,3.6065182209014894,7.6
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.5,1221.0,0.0,8.692768812179565,15.4
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.6,1221.0,0.0,4.791593456268311,10.8
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.7,1221.0,0.0,8.577616596221924,18.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.8,1221.0,0.0,12.949325132369996,21.4
data\mountain_car\M_CAR\good\vel0.06pos0.1_time20.csv,0.9,1221.0,0.0,23.332976770401,49.6


==> images/carar11.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.1,359.0,0.0,0.33075714111328125,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.2,359.0,0.0,0.33759441375732424,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.3,359.0,0.0,0.2858280658721924,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.4,359.0,0.0,0.29018449783325195,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.5,359.0,0.0,0.34186387062072754,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.6,359.0,0.0,0.29088530540466306,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.7,359.0,0.0,0.2310105800628662,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.8,359.0,0.0,0.3321742057800293,0.0
data\mountain_car\M_CAR\good\vel0.07pos0.1_time15.csv,0.9,359.0,0.0,0.28014273643493653,0.0


==> images/carar2.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.1,2603.0,0.0,0.2742954730987549,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.2,2603.0,0.0,0.25426292419433594,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.3,2603.0,0.0,0.2501706600189209,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.4,2603.0,0.0,0.24849348068237304,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.5,2603.0,0.0,0.24249839782714844,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.6,2603.0,0.0,0.25914716720581055,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.7,2603.0,0.0,0.23146815299987794,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.8,2603.0,0.0,0.24929628372192383,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time10.csv,0.9,2603.0,0.0,0.25505766868591306,0.0


==> images/carar3.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.1,27547.0,0.0,0.3821603775024414,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.2,27547.0,0.0,0.38008866310119627,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.3,27547.0,0.0,0.37397918701171873,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.4,27547.0,0.0,0.38736710548400877,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.5,27547.0,0.0,0.38703279495239257,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.6,27547.0,0.0,0.38268451690673827,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.7,27547.0,0.0,0.39270477294921874,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.8,27547.0,0.0,0.3960394859313965,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.1_time15.csv,0.9,27547.0,0.0,0.3883388042449951,0.0


==> images/carar4.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.1,1943.0,0.0,0.1069882869720459,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.2,1943.0,0.0,0.10931272506713867,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.3,1943.0,0.0,0.10567178726196289,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.4,1943.0,0.0,0.10759406089782715,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.5,1943.0,0.0,0.10471839904785156,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.6,1943.0,0.0,0.10610461235046387,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.7,1943.0,0.0,0.11210484504699707,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.8,1943.0,0.0,0.11014389991760254,0.0
data\mountain_car\M_CAR\good\vel0.03pos0.2_time10.csv,0.9,1943.0,0.0,0.10815000534057617,0.0


==> images/carar5.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.1,16648.0,0.0,6.675891304016114,13.6
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.2,16648.0,0.0,5.1248456001281735,14.4
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.3,16648.0,0.0,9.653760766983032,20.2
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.4,16648.0,0.0,23.992429494857788,37.2
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.5,16648.0,0.0,36.20121874809265,47.0
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.6,16648.0,0.0,26.073670816421508,49.0
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.7,16648.0,0.0,31.815974092483522,59.2
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.8,16648.0,0.0,74.22221913337708,103.4
data\mountain_car\M_CAR\good\vel0.03pos0.3_time20.csv,0.9,16648.0,0.0,64.17710766792297,156.4


==> images/carar6.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.1,2888.0,0.0,0.9980025291442871,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.2,2888.0,0.0,1.0080737590789794,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.3,2888.0,0.0,0.9885081291198731,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.4,2888.0,0.0,0.9862095832824707,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.5,2888.0,0.0,0.836890983581543,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.6,2888.0,0.0,0.983618688583374,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.7,2888.0,0.0,0.9818707942962647,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.8,2888.0,0.0,0.9984349727630615,0.0
data\mountain_car\M_CAR\good\vel0.04pos0.1_time10.csv,0.9,2888.0,0.0,0.9947175502777099,0.0


==> images/carar7.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.1,2261.0,0.0,0.9492974281311035,2.2
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.2,2261.0,0.0,2.7600310325622557,4.0
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.3,2261.0,0.0,1.3712092399597169,3.0
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.4,2261.0,0.0,6.405657958984375,9.2
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.5,2261.0,0.0,9.453611803054809,13.8
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.6,2261.0,0.0,6.299322319030762,11.2
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.7,2261.0,0.0,20.32814269065857,29.2
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.8,2261.0,0.0,20.75137948989868,30.2
data\mountain_car\M_CAR\good\vel0.04pos0.2_time15.csv,0.9,2261.0,0.0,34.04505476951599,49.8


==> images/carar8.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.1,203.0,0.0,0.8092696189880371,3.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.2,203.0,0.0,0.8178384304046631,3.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.3,203.0,0.0,0.747277307510376,3.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.4,203.0,0.0,0.7858250617980957,3.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.5,203.0,0.0,0.7049502849578857,3.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.6,203.0,0.0,0.8070624828338623,3.8
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.7,203.0,0.0,0.9450945854187012,4.8
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.8,203.0,0.0,0.9213130950927735,4.8
data\mountain_car\M_CAR\good\vel0.06pos0.1_time10.csv,0.9,203.0,0.0,1.361972713470459,7.6


==> images/carar9.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.1,4558.0,0.0,27.099042415618896,21.6
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.2,4558.0,0.0,33.50550122261048,26.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.3,4558.0,0.0,31.637215185165406,28.2
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.4,4558.0,0.0,35.47610335350036,33.2
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.5,4558.0,0.0,36.24565887451172,39.2
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.6,4558.0,0.0,47.316927433013916,47.8
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.7,4558.0,0.0,55.97700629234314,62.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.8,4558.0,0.0,78.23700175285339,89.0
data\mountain_car\M_CAR\good\vel0.06pos0.1_time15.csv,0.9,4558.0,0.0,117.29371490478516,145.6


==> images/f16-1-1.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.1,130.0,0.0,0.16022912661234537,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.2,130.0,0.0,0.17559083302815756,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.3,130.0,0.0,0.15522170066833496,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.4,130.0,0.0,0.13594802220662436,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.5,130.0,0.0,0.1651926040649414,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.6,130.0,0.0,0.14956816037495932,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.7,130.0,0.0,0.1874532699584961,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.8,130.0,0.0,0.17168068885803223,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time10.csv,0.9,130.0,0.0,0.16506258646647134,0.0


==> images/f16-1-10.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.1,599.0,0.0,2.962636947631836,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.2,599.0,0.0,16.47484540939331,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.3,599.0,0.0,8.002504825592041,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.4,599.0,0.0,6.510319232940674,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.5,599.0,0.0,5.536057710647583,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.6,599.0,0.0,10.341822385787964,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.7,599.0,0.0,6.7555317878723145,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.8,599.0,0.0,6.414532899856567,1.0
data\f16\first_scenario_f16\done\vel1200_ex100_time15.csv,0.9,599.0,0.0,4.149582386016846,2.0


==> images/f16-1-2.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.1,401.0,0.0,0.5301672617594401,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.2,401.0,0.0,0.41552305221557617,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.3,401.0,0.0,0.6075031757354736,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.4,401.0,0.0,0.4896962642669678,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.5,401.0,0.0,0.4713904062906901,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.6,401.0,0.0,0.5169448057810465,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.7,401.0,0.0,0.46368686358133954,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.8,401.0,0.0,0.5495649178822836,0.0
data\f16\first_scenario_f16\good\vel1000_ex150_time15.csv,0.9,401.0,0.0,0.46860241889953613,0.0


==> images/f16-1-3.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.1,4175.0,0.0,256.3576114177704,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.2,4175.0,0.0,127.90875800450642,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.3,4175.0,0.0,45.49340279897054,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.4,4175.0,0.0,42.788490295410156,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.5,4175.0,0.0,39.124983072280884,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.6,4175.0,0.0,30.74849756558736,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.7,4175.0,0.0,27.347271760304768,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.8,4175.0,0.0,34.90664887428284,1.0
data\f16\first_scenario_f16\good\vel1000_ex150_time20.csv,0.9,4175.0,0.0,24.990325053532917,1.0


==> images/f16-1-4.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.1,84.0,0.0,0.08285609881083171,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.2,84.0,0.0,0.08344896634419759,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.3,84.0,0.0,0.07806921005249023,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.4,84.0,0.0,0.08010069529215495,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.5,84.0,0.0,0.08324766159057617,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.6,84.0,0.0,0.08740758895874023,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.7,84.0,0.0,0.07898259162902832,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.8,84.0,0.0,0.15097546577453613,2.6666666666666665
data\f16\first_scenario_f16\done\vel1000_ex200_time10.csv,0.9,84.0,0.0,0.09876497586568196,1.6666666666666667


==> images/f16-1-5.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.1,630.0,0.0,2.351599375406901,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.2,630.0,0.0,3.2666022777557373,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.3,630.0,0.0,2.370420455932617,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.4,630.0,0.0,3.381551822026571,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.5,630.0,0.0,2.5325512091318765,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.6,630.0,0.0,2.6966261863708496,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.7,630.0,0.0,2.0548593203226724,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.8,630.0,0.0,2.268946568171183,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time15.csv,0.9,630.0,0.0,2.4883858362833657,1.6666666666666667


==> images/f16-1-6.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.1,2511.0,0.0,136.9211540222168,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.2,2511.0,0.0,98.82333874702454,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.3,2511.0,0.0,46.52688121795654,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.4,2511.0,0.0,48.42642823855082,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.5,2511.0,0.0,27.302455981572468,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.6,2511.0,0.0,20.984266996383667,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.7,2511.0,0.0,27.587954839070637,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.8,2511.0,0.0,21.949392875035603,1.0
data\f16\first_scenario_f16\done\vel1000_ex200_time20.csv,0.9,2511.0,0.0,22.810455640157063,1.0


==> images/f16-1-7.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.1,3405.0,0.0,209.30515185991922,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.2,3405.0,0.0,161.57018407185873,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.3,3405.0,0.0,81.68448273340861,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.4,3405.0,0.0,136.0544048945109,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.5,3405.0,0.0,115.95175488789876,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.6,3405.0,0.0,97.33050425847371,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.7,3405.0,0.0,62.73991839090983,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.8,3405.0,0.0,58.01586365699768,1.0
data\f16\first_scenario_f16\done\vel1000_ex300_time20.csv,0.9,3405.0,0.0,65.73495093981425,1.0


==> images/f16-1-8.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.1,371.0,0.0,1.2674640814463298,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.2,371.0,0.0,3.4617448647816977,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.3,371.0,0.0,2.5070318380991616,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.4,371.0,0.0,3.948613961537679,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.5,371.0,0.0,2.7604153951009116,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.6,371.0,0.0,1.3144474029541016,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.7,371.0,0.0,0.9109094142913818,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.8,371.0,0.0,1.2254254817962646,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time10.csv,0.9,371.0,0.0,1.3018860816955566,1.0


==> images/f16-1-9.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.1,13842.0,0.0,253.64903235435486,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.2,13842.0,0.0,273.4054841995239,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.3,13842.0,0.0,318.861043214798,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.4,13842.0,0.0,343.1340403556824,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.5,13842.0,0.0,284.5659122467041,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.6,13842.0,0.0,201.06158304214478,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.7,13842.0,0.0,117.90893912315369,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.8,13842.0,0.0,100.34491515159607,1.0
data\f16\first_scenario_f16\done\vel1000_ex500_time20.csv,0.9,13842.0,0.0,286.36540055274963,1.0


==> images/f16rat1.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.1,101.0,0.0,0.3899279435475667,2.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.2,101.0,0.0,0.7995527585347494,3.6666666666666665
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.3,101.0,0.0,1.0425240993499756,4.333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.4,101.0,0.0,1.7641743818918865,6.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.5,101.0,0.0,1.9882315794626872,9.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.6,101.0,0.0,2.7426908016204834,11.333333333333334
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.7,101.0,0.0,3.213104327519735,15.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.8,101.0,0.0,0.9024674892425537,5.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time10.csv,0.9,101.0,0.0,9.17680025100708,37.0


==> images/f16rat10.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.1,187.0,0.0,1.2434533437093098,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.2,187.0,0.0,1.056370735168457,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.3,187.0,0.0,4.013333161671956,2.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.4,187.0,0.0,3.044975916544596,3.3333333333333335
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.5,187.0,0.0,4.494617621103923,5.666666666666667
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.6,187.0,0.0,0.8251365820566813,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.7,187.0,0.0,6.7307999928792315,7.333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.8,187.0,0.0,9.223345597585043,12.333333333333334
data\f16\second_scenario_f16\good\alt1000_vel1000_ex250_time15.csv,0.9,187.0,0.0,34.55397033691406,32.666666666666664


==> images/f16rat2.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.1,1925.0,0.0,186.88500340779623,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.2,1925.0,0.0,361.31103229522705,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.3,1925.0,0.0,102.94025794665019,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.4,1925.0,0.0,915.2362070083618,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.5,1925.0,0.0,2701.454655647278,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.6,1925.0,0.0,46.269102334976196,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.7,1925.0,0.0,77.63721362749736,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.8,1925.0,0.0,43.678256591161094,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time15.csv,0.9,1925.0,0.0,44.72494387626648,1.0


==> images/f16rat3.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.1,417.0,0.0,15.337938706080118,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.2,417.0,0.0,12.75752600034078,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.3,417.0,0.0,6.3008707364400225,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.4,417.0,0.0,14.3428107102712,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.5,417.0,0.0,6.820415337880452,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.6,417.0,0.0,3.3562312920888266,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.7,417.0,0.0,5.146856864293416,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.8,417.0,0.0,10.688496430714926,1.6666666666666667
data\f16\second_scenario_f16\good\alt1000_vel1200_ex1000_time10.csv,0.9,417.0,0.0,3.5195027192433677,1.0


==> images/f16rat4.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.1,403.0,0.0,18.071938196818035,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.2,403.0,0.0,22.599826733271282,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.3,403.0,0.0,8.951566855112711,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.4,403.0,0.0,20.299786806106567,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.5,403.0,0.0,52.04450511932373,2.3333333333333335
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.6,403.0,0.0,16.454341650009155,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.7,403.0,0.0,10.496793588002523,1.6666666666666667
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.8,403.0,0.0,10.203540007273356,1.6666666666666667
data\f16\second_scenario_f16\good\alt1000_vel1200_ex750_time10.csv,0.9,403.0,0.0,51.779829025268555,6.0


==> images/f16rat5.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.1,879.0,0.0,18.53969653447469,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.2,879.0,0.0,28.256441752115887,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.3,879.0,0.0,11.6228236357371,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.4,879.0,0.0,13.228124777475992,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.5,879.0,0.0,11.835240681966146,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.6,879.0,0.0,9.263407627741495,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.7,879.0,0.0,5.569079558054606,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.8,879.0,0.0,7.478931585947673,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time20.csv,0.9,879.0,0.0,8.118048826853434,1.6666666666666667


==> images/f16rat6.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.1,425.0,0.0,1.8998730182647705,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.2,425.0,0.0,2.2824506759643555,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.3,425.0,0.0,2.831766446431478,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.4,425.0,0.0,2.3684603373209634,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.5,425.0,0.0,3.478085517883301,1.3333333333333333
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.6,425.0,0.0,1.2471746603647869,1.0
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.7,425.0,0.0,4.528372526168823,2.6666666666666665
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.8,425.0,0.0,3.505375862121582,3.3333333333333335
data\f16\second_scenario_f16\good\alt1000_vel1200_ex500_time15.csv,0.9,425.0,0.0,34.88561177253723,8.0


==> images/f16rat7.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.1,621.0,0.0,22.439103444417317,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.2,621.0,0.0,104.72288648287456,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.3,621.0,0.0,75.89830819765727,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.4,621.0,0.0,68.20769492785136,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.5,621.0,0.0,32.10828685760498,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.6,621.0,0.0,18.89614176750183,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.7,621.0,0.0,21.956888516743977,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.8,621.0,0.0,18.901073773701984,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex1000_time10.csv,0.9,621.0,0.0,19.903701543807983,1.3333333333333333


==> images/f16rat8.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.1,1285.0,0.0,155.356631120046,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.2,1285.0,0.0,100.04173437754314,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.3,1285.0,0.0,221.1674486796061,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.4,1285.0,0.0,221.897358417511,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.5,1285.0,0.0,111.44900910059611,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.6,1285.0,0.0,45.49203062057495,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.7,1285.0,0.0,25.810787200927734,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.8,1285.0,0.0,29.276920398076374,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time15.csv,0.9,1285.0,0.0,12.808045864105225,1.0


==> images/f16rat9.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.1,299.0,0.0,3.8185108502705893,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.2,299.0,0.0,5.287965774536133,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.3,299.0,0.0,4.030335426330566,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.4,299.0,0.0,5.028091748555501,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.5,299.0,0.0,8.01279584566752,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.6,299.0,0.0,2.3571242491404214,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.7,299.0,0.0,1.1574838161468506,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.8,299.0,0.0,1.556420087814331,1.0
data\f16\second_scenario_f16\good\alt1000_vel1000_ex500_time10.csv,0.9,299.0,0.0,0.8851220607757568,1.0


==> images/lunrat1.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.1,192.0,4.001824188232422,0.09716534614562988,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.2,192.0,3.995230865478516,0.09433379173278808,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.3,192.0,3.9867403507232666,0.10082807540893554,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.4,192.0,4.06590085029602,0.10722122192382813,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.5,192.0,4.013459920883179,0.1027562141418457,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.6,192.0,3.9925066471099853,0.1060898780822754,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.7,192.0,4.095039415359497,0.09652171134948731,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.8,192.0,4.121129035949707,0.10727620124816895,0.0
data\lunar_lander\LunarLander_2\good\time10_1.csv,0.9,192.0,4.112505006790161,0.10630197525024414,0.0


==> images/lunrat10.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.1,1187.0,184.77400698661805,0.18375062942504883,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.2,1187.0,185.7749481201172,0.17398433685302733,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.3,1187.0,183.70535697937012,0.1769765853881836,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.4,1187.0,186.99154644012452,0.1652303695678711,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.5,1187.0,182.02854452133178,0.1793907642364502,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.6,1187.0,182.5051378726959,0.18518080711364746,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.7,1187.0,182.74271154403687,0.16608848571777343,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.8,1187.0,189.1171401023865,0.18263826370239258,0.0
data\lunar_lander\LunarLander_2\good\time15_4.csv,0.9,1187.0,181.91212210655212,0.17980799674987794,0.0


==> images/lunrat2.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.1,212.0,4.999663257598877,0.12761764526367186,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.2,212.0,4.969461297988891,0.13410792350769044,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.3,212.0,4.85046501159668,0.1371537208557129,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.4,212.0,4.96323447227478,0.13277254104614258,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.5,212.0,4.871765232086181,0.13476090431213378,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.6,212.0,4.773154211044312,0.13136796951293944,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.7,212.0,4.853153324127197,0.12531628608703613,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.8,212.0,4.8896442413330075,0.12863826751708984,0.0
data\lunar_lander\LunarLander_2\good\time10_2.csv,0.9,212.0,4.94635763168335,0.13681864738464355,0.0


==> images/lunrat3.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.1,249.0,6.415610647201538,0.10130801200866699,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.2,249.0,6.443752431869507,0.09886927604675293,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.3,249.0,6.471387672424316,0.10479803085327148,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.4,249.0,6.719482326507569,0.10941042900085449,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.5,249.0,6.662817668914795,0.10443434715270997,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.6,249.0,6.6077232837677,0.10698490142822266,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.7,249.0,6.663818645477295,0.10548162460327148,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.8,249.0,6.502851057052612,0.10465121269226074,0.0
data\lunar_lander\LunarLander_2\good\time10_4.csv,0.9,249.0,6.469183826446534,0.10718626976013183,0.0


==> images/lunrat4.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.1,115.0,1.5212982654571534,0.09911546707153321,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.2,115.0,1.5504021167755127,0.1046412467956543,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.3,115.0,1.5387207508087157,0.10286765098571778,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.4,115.0,1.5530763149261475,0.09498429298400879,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.5,115.0,1.5390732765197754,0.09266090393066406,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.6,115.0,1.522504949569702,0.09924240112304687,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.7,115.0,1.5230560779571534,0.08210711479187012,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.8,115.0,1.5652109146118165,0.08919811248779297,0.0
data\lunar_lander\LunarLander_2\good\time10_6.csv,0.9,115.0,1.521906042098999,0.0991274356842041,0.0


==> images/lunrat5.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.1,107.0,1.3700719356536866,0.04535541534423828,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.2,107.0,1.394865369796753,0.04400544166564942,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.3,107.0,1.371080255508423,0.043365859985351564,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.4,107.0,1.3666357040405273,0.043145275115966795,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.5,107.0,1.3495601654052733,0.04285879135131836,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.6,107.0,1.35268177986145,0.04339776039123535,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.7,107.0,1.3563247203826905,0.04272160530090332,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.8,107.0,1.3738434314727783,0.045002412796020505,0.0
data\lunar_lander\LunarLander_2\good\time10_7.csv,0.9,107.0,1.3503461360931397,0.04271631240844727,0.0


==> images/lunrat6.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.1,291.0,9.60760064125061,0.32888593673706057,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.2,291.0,9.664441061019897,0.3457995891571045,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.3,291.0,9.722301721572876,0.3569172859191895,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.4,291.0,9.444934368133545,0.3498990058898926,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.5,291.0,9.553532314300536,0.33072676658630373,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.6,291.0,9.621696138381958,0.35781331062316896,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.7,291.0,9.539731454849242,0.36248230934143066,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.8,291.0,9.635489988327027,0.35383901596069334,0.0
data\lunar_lander\LunarLander_2\good\time10_8.csv,0.9,291.0,9.632242918014526,0.3797465324401855,0.0


==> images/lunrat7.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.1,78.0,0.6840550899505615,0.0424530029296875,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.2,78.0,0.6661584377288818,0.04292063713073731,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.3,78.0,0.6849165916442871,0.043191957473754886,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.4,78.0,0.6800717353820801,0.04290947914123535,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.5,78.0,0.6683243751525879,0.04343152046203613,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.6,78.0,0.6664504051208496,0.04259467124938965,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.7,78.0,0.6657646656036377,0.04128341674804688,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.8,78.0,0.6757606506347656,0.04289178848266602,0.0
data\lunar_lander\LunarLander_2\good\time10_9.csv,0.9,78.0,0.6718631267547608,0.04746112823486328,0.0


==> images/lunrat8.csv <==
File,SplitRatio,DTMCSize,DTMCTime,ARTime,RefinementSteps
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.1,468.0,26.152418851852417,0.1504194736480713,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.2,468.0,26.148397827148436,0.14270386695861817,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.3,468.0,26.402881383895874,0.1543025016784668,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.4,468.0,26.309952211380004,0.15861101150512696,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.5,468.0,26.32297315597534,0.1548713207244873,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.6,468.0,26.475567865371705,0.1489661693572998,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.7,468.0,26.398592948913574,0.15010719299316405,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.8,468.0,26.64349455833435,0.1422578811645508,0.0
data\lunar_lander\LunarLander_2\good\time15_2.csv,0.9,468.0,25.56078143119812,0.14732165336608888,0.0


==> images/lunrat9.csv <==
File,SplitRatio,DTMC Size,DTMC Time,ARTime,Refinement Steps
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.1,780.0,68.6135540485382,0.18826646804809571,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.2,780.0,68.86574354171753,0.18447418212890626,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.3,780.0,68.39843435287476,0.18079519271850586,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.4,780.0,69.80113744735718,0.1785661220550537,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.5,780.0,70.74427804946899,0.18957033157348632,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.6,780.0,71.91562457084656,0.17544374465942383,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.7,780.0,71.71599407196045,0.18119025230407715,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.8,780.0,68.4726776123047,0.17837238311767578,0.0
data\lunar_lander\LunarLander_2\good\time15_3.csv,0.9,780.0,68.91438298225403,0.1718608856201172,0.0

